Scaling betweenness centrality using communication-efficient sparse matrix multiplication

Betweenness centrality (BC) is a crucial graph problem that measures the significance of a vertex by the number of shortest paths leading through it. We propose Maximal Frontier Betweenness Centrality (MFBC): a succinct BC algorithm based on novel sparse matrix multiplication routines that performs a factor of $p^{1/3}$ less communication on $p$ processors than the best known alternatives, for graphs with $n$ vertices and average degree $k=n/p^{2/3}$. We formulate, implement, and prove the correctness of MFBC for weighted graphs by leveraging monoids instead of semirings, which enables a surprisingly succinct formulation. MFBC scales well for both extremely sparse and relatively dense graphs. It automatically searches a space of distributed data decompositions and sparse matrix multiplication algorithms for the most advantageous configuration. The MFBC implementation outperforms the well-known CombBLAS library by up to 8x and shows more robust performance. Our design methodology is readily extensible to other graph problems.

==> gnuplots/rmat_s22_ss_dora.dat <==
#MFBC algorithm using CTF on Dora (with float centralities), compared to CombBLAS (with double centralities). Rmat with S=22 and E=8,128. 
#For E=8, m = 66781711 m = 2031307, m/n = 32.876
#For E=128, m = 923180018 n = 3415080, m/n = 270.325
#CB is CombBLAS, MF1 is sparse*dense, MF2 is dense=sparse*sparse, MF3 is adaptive sparse=sparse*sparse
#performance given as verts/sec rate for best batch size, 1 batch tested per batch size
#p  E8CB      E8MF1     E8MF2     E8MF3     E8MF3w    E128CB    E128MF1   E128MF2   E128MF3   E128MF3w
1   0.917565  0.819926  1.363560  1.283495  0.656088  
4   3.691750  2.594441  4.974544  4.987917  2.654109  0.264366  0.422890  1.310889  1.335074  0.891784
16  12.836302 9.037428  15.509496 16.796324 9.050915  0.980145  1.776187  6.259241  6.487325  4.436506
64  22.125112  19.770048 47.203741 46.552975 23.660564 4.430747 5.496927  16.165636 16.642147 11.043566


==> gnuplots/rmat_s22_ss_dora_aug1_2016.dat <==
#MFBC algorithm using CTF on Dora, compared to CombBLAS, both with double precision centralities. Rmat with S=22 and E=8,128. 
#For E=8, m = 66781711 m = 2031307, m/n = 32.876
#For E=128, m = 923180018 n = 3415080, m/n = 270.325
#CB is CombBLAS, MF1 is adapt=sparse*sparse CTF auto, MF2 is adapt=sparse*sparse CTF manual best c
#performance given as verts/sec rate for best batch size, 1 batch tested per batch size
#p  E8CB      E8MF1     E8MF2     E128CB    E128MF1   E128MF2   
1   0.917565  1.370210  1.241965  
4   3.691750  4.809706  5.220938  0.264366  1.360611  1.166184
16  12.836302 13.563226 14.932453 0.980145  5.190629  4.745802  
64  22.125112 42.026817 49.133227 4.430747  13.719628 13.567737 
256 29.839832 122.25416 131.68407 9.838491  44.577931 36.526487


==> gnuplots/unif_ws2_dora.dat <==
#MFBC algorithm using CTF on Dora, compared to CombBLAS. Uniform unweighted graphs scaled with constant vertex degree k
#sparsity fraction decremented by 2, n increased by 2 whenever p is increased by 2
#G11: n=73728    .1% sparsity k = 73.728 (m=543581798)
#G12: n=73728     1% sparsity k = 737.28 (m=5435817984)
#G21: n=737280 .001% sparsity k = 7.3728 (m=543581798)
#G22: n=737280  .01% sparsity k = 73.728 (m=5435817984)
#CB is CombBLAS, MF is MFBC with CTF
#performance given as verts/sec rate for best batch size, 1 batch tested per batch size
#p  CBG11     MFG11     CBG12     MFG12     CBG21     MFG21     CBG22   MFG22
1   16.649153 70.838971 1.886649  17.562428 7.036878  4.259769  1.043893  3.832026
4   13.029411 56.111893 1.554941  15.123161 6.031903  3.198111  0.904830  2.964294
16  9.359606  30.215456 1.260670  11.292210 3.039746  2.114247  0.711422  1.922483
64  5.344111  20.821105 0.972299  8.638027  --------  0.899033  --------  0.722328


==> gnuplots/unif_ws2_dora_aug1_2016.dat <==
#MFBC algorithm using CTF on Dora, compared to CombBLAS. Uniform unweighted graphs scaled with constant vertex degree k
#sparsity fraction decremented by 2, n increased by 2 whenever p is increased by 2
#G11: n=73728    .1% sparsity k = 73.728 (m=543581798)
#G12: n=73728     1% sparsity k = 737.28 (m=5435817984)
#G21: n=737280 .001% sparsity k = 7.3728 (m=543581798)
#G22: n=737280  .01% sparsity k = 73.728 (m=5435817984)
#CB is CombBLAS, MF is MFBC with CTF
#performance given as verts/sec rate for best batch size, 1 batch tested per batch size
#p  CBG11     MFG11     CBG12     MFG12     CBG21     MFG21     CBG22     MFG22
1   16.649153 55.804293 1.886649  14.665411 7.036878  4.082309  1.043893  4.072689
4   13.029411 41.036176 1.554941  12.670079 6.031903  3.651962  0.904830  3.449651
16  9.359606  28.286371 1.260670  11.183504 3.039746  2.336847  0.711422  2.118137
64  5.344111  17.719217 0.972299  6.702855  --------  1.210357  --------- 0.913050


==> gnuplots/unif_ws_dora.dat <==
#MFBC algorithm using CTF on Dora, compared to CombBLAS. Uniform unweighted graphs scaled with constant 
#sparsity fraction and n increased by 2 whenever p is increased by 4
#G11: n=73728    .1% sparsity (m=543581798)
#G12: n=73728     1% sparsity (m=5435817984)
#G21: n=737280 .001% sparsity (m=543581798)
#G22: n=737280  .01% sparsity (m=5435817984)
#CB is CombBLAS, MF is MFBC with CTF
#performance given as verts/sec rate for best batch size, 1 batch tested per batch size
#p  CBG11     MFG11     CBG12     MFG12     CBG21     MFG21     CBG22   MFG22
1   16.649153 70.838971 1.886649  17.562428 7.036878  4.259769  1.043893  3.832026
4   16.830779 94.500455 1.873296  17.473553 7.286523  7.370677  1.014202  4.540876
16  16.203763 99.024327 1.887023  18.402384 5.621000  9.146958  0.949205  5.343571
64  15.588802 92.842769 1.851164  19.965240 5.032052  16.037573 0.943576  6.409392
256 13.696431 96.410397 1.806325  19.304770 2.608149  18.624875 0.723665  5.336917


==> gnuplots/unif_ws_dora_aug1_2016.dat <==
#MFBC algorithm using CTF on Dora, compared to CombBLAS. Uniform unweighted graphs scaled with constant 
#sparsity fraction and n increased by 2 whenever p is increased by 4
#G11: n=73728    .1% sparsity (m=543581798)
#G12: n=73728     1% sparsity (m=5435817984)
#G21: n=737280 .001% sparsity (m=543581798)
#G22: n=737280  .01% sparsity (m=5435817984)
#CB is CombBLAS, MF is MFBC with CTF
#performance given as verts/sec rate for best batch size, 1 batch tested per batch size
#p  CBG11     MFG11     CBG12     MFG12     CBG21     MFG21     CBG22   MFG22
1   16.649153 55.804293 1.886649  14.665411 7.036878  4.082309  1.043893  4.072689
4   16.830779 67.475269 1.873296  14.108612 7.286523  7.462053  1.014202  4.142257
16  16.203763 74.168089 1.887023  16.716254 5.621000  7.224029  0.949205  4.094572
64  15.588802 76.236661 1.851164  16.689804 5.032052  16.446896 0.943576  6.292364
256 13.696431 54.874293 1.806325  14.435436 2.608149  18.680085 0.723665  4.186395


==> rebuttal.txt <==
We thank all of the reviewers for their comments and respond to each reviewer individually below.

Reviewer 1:

Thank you for pointing us to the work by Sariyuce et al, we did not think we were the first to use the simplification of avoiding divisions, but its great to have a citeable reference for it! 

We believe the mentioned results are obtained using GPU technology from the past 1-2 years and newest generation CPU systems with a lot of RAM (e.g. the Gunrock paper uses CPU running at 3.50 GHz with 500 GB of RAM). BlueWaters was installed in 2011 and has significantly older Xeon processors as well a a second-generation Cray interconnect (Gemini 3D torus, not Dragonfly). In this light, our absolute performance is reasonable (and outperforms the best available implementation for the given system). Naturally, a distributed-memory implementation is also a necessity for faster time to solution and capability of processing huge graphs such as Friendster. 

Also, the main goal of our research is not to achieve the best absolute performance for BC, but to demonstrate algorithmic improvements that lower communication complexity. We introduced improvements to the state of the art in parallel sparse matrix multiplication. We are the first to analyze and use 3D matrix multiplication in a BC algorithm. Our implementation is implemented based on high-level matrix-multiplication primitives, with no BC or graph-specific optimizations. We believe our ideas will guide the way for hand-tuned BC implementations with better absolute performance. To provide a clearer evaluation of the contributions of our work, we will provide a comparison of communication volume measurements between MFBC (which we already have) and CombBLAS (which we will collect).

Reviewer 2:

Our sparse matrix-multiplication algorithm actually is novel, not just its analysis. We state the communication cost achieved by previous work at the start of Section 5.2.3, which compared to our algorithm (end of Section 5.2.3), is worse whenever nnz(A) != nnz(B) or whenever nnz(C) is not greater than nnz(A) or nnz(B). Essentially, our algorithm considers more processor grids, fully generalizing work on parallel algorithms for rectangular dense matrix multiplication.

One of the CombBLAS authors upon seeing an earlier version of our paper, commented that our "beautiful but dense paper" materializes some of the ideas they had just started thinking about. However, the results for real-world graphs were collected more recently. We will do performance profiling of CombBLAS and ask about the performance anomalies there. We have speculated but not confirmed that CombBLAS upward performance spikes may be due to the code malfunctioning and doing incorrect computation.

Currently, some of the sparse matrix kernels in CTF are not threaded, so we did not benchmark performance with OpenMP. Threading is largely orthogonal to demonstrating improvements in scalability by reduction of communication cost.

Given a randomized ordering of the nodes (effectively achieved by a cyclic layout), if the number of nonzeros is sufficiently large, they are roughly evenly balanced across any operand blocks. Consequently, the number of nonzeros in any output of a block-multiplication will be roughly the same (as another such output) when any two blocks are multiplied. The number of nonzeros in the output blocks can (and often will) be much larger than in input blocks, which is reflected by the parameter nnz(C). We will clarify this in the text.

Reviewer 3:

Indeed, we see that the algorithm description is confusing in the sense you are pointing out, and will clarify it. Initially in Algorithm 1, the distances in the frontiers (calligraphic-T) are all infinity except for the starting vertices. The overall distances (T) are then updated at each iteration, while some distances are removed from the frontier (calligraphic-T), by setting them to the default (infinity), with the algorithm converging once the frontier is empty (all distances in calligraphic-T are infinity), with the actual shortest distances being stored in T. 

Thanks for identifying other typos that need to be corrected.


==> reviews_sc.txt <==
Review of pap635s2 by Reviewer 1         top

Summary and High Level Discussion

    The manuscript proposes a distributed BC formulation and the Maximum Frontier Betweenness Centrality algorithm. The algorithm leverages monoids and the authors use first an algebraic approach to describe the algorithm. Then they provide an efficient implementation.

    Strengths:
    1) The communication analysis of BC is rigorous and to the best of my knowledge the first one in the literature.
    2) The implementation works faster than CombBLAS's BC implementation and seems to be more scalable for some graphs.
    3) The paper is written well. Although the content is highly technical, it can be followed.

    Weaknesses:
    1) The performance for real-life graphs is not impressive: Although the shared- and distributed- memory performances are not directly comparable, the following numbers are interesting; For orkut, 128 nodes x 16 MTEPS/nodes = 2GTEPS is obtained. However there exists studies in the literature which can obtain 1 GTEPS with a single node or even with a single GPU. For LiveJournal, this number is close to 750 MTEPS for the proposed algorithm and 700 MTEPS for a single node/GPU.


Comments for Rebuttal

    The formulation and simplification in Section 4.2.1 seem to be very similar to the one in Sariyuce et al., BC on GPUs and Heterogeneous (Section 2.1). Can you comment on that?

    The performance for real-life graphs is not impressive: Although the shared- and distributed- memory performances are not directly comparable, the following numbers are interesting; For orkut, 128 nodes x 16 MTEPS/nodes = 2GTEPS is obtained. However there exists studies in the literature which can obtain 1 GTEPS with a single node or even with a single GPU. For LiveJournal, this number is close to 750 MTEPS for the proposed algorithm and 700 MTEPS for a single node/GPU. Can you comment on these numbers?


Detailed Comments for Authors

    My comments are in the rebuttal.


Review of pap635s2 by Reviewer 2         top

Summary and High Level Discussion

    The authors present an algorithm for computing the betweenness centrality of a graph, primarily by optimizing the sparse matrix-vector products resulting in a linear algebra formulation of the algorithm. The basic ideas are sound and well presented, albeit in an unnecessarily complicated fashion. The parts corresponding to partitioning and speeding up the sparse matrix-matrix multiplication (MM) are not new, but some of the analysis appears to be. The reformulation of the betweenness centrality appears to be new, although it is not clear to me whether this is indeed a better formulation or whether similar benefits could be obtained by existing formulations simply by using more efficient sparse-MM routines.

    The results are reasonable but I am not sure whether the improvements over combBLAS are clear. Did the authors coordinate with the combBlas developers to figure out the variable performance, especially for the strong scaling experiments?

    Did you experiment with 1 MPI task per socket instead of 1 per node? Was OpenMP/threading used as well? Since the datasets are not too large, how is the performance if using 1MPI task per core? Some of these details are missing from the paper and the configuration might affect the performance or comparison with combBlas.

    Sec 5.2: Why do you assume that the multiplication of two sparse blocks will result in the same number of non zeros. This looks like a very strong assumption.


Comments for Rebuttal

    see above.


Detailed Comments for Authors

    see above.


Review of pap635s2 by Reviewer 3         top

Summary and High Level Discussion

    This paper introduces a new betweenness centrality algorithm, Maximal Frontier Betweenness Centrality (MFBC), which uses the Bellman-Ford shortest path algorithm with sparse matrix multiplication defined using monoids implemented in the Cyclops Tensor Framework. The authors prove the accuracy of their proposed algorithm for both computing shortest paths and for computing centrality scores, analyze the communication complexity of the model, and perform a series of strong and weak scaling tests on a variety of large generated and real world graphs. In terms of scaling and computation time, they demonstrate that their MFBC algorithm outperforms the Combinatorial BLAS implementation of betweenness centrality in most cases.


Comments for Rebuttal

    There is what appears to be an error in the pseudocode of Algorithm 1. In line 3, it says while T(s,v) \neq (\infty, 0) for some s,v. However, from the discussion it appears that the goal is to start with T(s,v) = (\infty, 0) for all s, v and update T as shortest paths are found. This contradicts the pseudocode. A similar contradiction appears in line 6.


Detailed Comments for Authors

    Although the paper is quite well-written, there are a couple of typos and areas of confusion.

    - In the Formalism section of Section 4.1.1, the authors discuss "G with weight p.w and multiplicity x.m." This should likely be "G with weight x.w..."
    - In the Formalism section of Section 4.2.2, there is a line "the partial dependency factor x.p = \zeta(s,v) = x.p." This seems redundant.
    - In Section 5.2, there is the line "...yields about the same number of nonzero products and output nonzero." It is unclear what the difference between nonzero products and output nonzero(s) is.
    - In Section 7.1, the authors state "We use all one MPI processes per node..." which is confusing.

